A discontinuity in the $T_{\rm eff}$-radius relation of M-dwarfs

We report on 13 new high-precision measurements of stellar diameters for low-mass dwarfs obtained by means of near-infrared long-baseline interferometry with PIONIER at the Very Large Telescope Interferometer. Together with accurate parallaxes from Gaia DR2, these measurements provide precise estimates for their linear radii, effective temperatures, masses, and luminosities. This allows us to refine the effective temperature scale, in particular towards the coolest M-dwarfs. We measure for late-type stars with enhanced metallicity slightly inflated radii, whereas for stars with decreased metallicity we measure smaller radii. We further show that Gaia DR2 effective temperatures for M-dwarfs are underestimated by $\sim$ 8.2 % and give an empirical $M_{G}$-$T_{\rm eff}$ relation which is better suited for M-dwarfs with $T_{\rm eff}$ between 2600 and 4000 K. Most importantly, we are able to observationally identify a discontinuity in the $T_{\rm eff}$-radius plane, which is likely due to the transition from partially convective M-dwarfs to the fully convective regime. We found this transition to happen between 3200 K and 3340 K, or equivalently for stars with masses $\approx 0.23 M_{\odot}$. We find that in this transition region the stellar radii are in the range from 0.18 to 0.42$R_{\odot}$ for similar stellar effective temperatures.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
